Quadratic Zonotopes:An extension of Zonotopes to Quadratic Arithmetics

Affine forms are a common way to represent convex sets of $\mathbb{R}$ using a base of error terms $\epsilon \in [-1, 1]^m$. Quadratic forms are an extension of affine forms enabling the use of quadratic error terms $\epsilon_i \epsilon_j$. In static analysis, the zonotope domain, a relational abstract domain based on affine forms has been used in a wide set of settings, e.g. set-based simulation for hybrid systems, or floating point analysis, providing relational abstraction of functions with a cost linear in the number of errors terms. In this paper, we propose a quadratic version of zonotopes. We also present a new algorithm based on semi-definite programming to project a quadratic zonotope, and therefore quadratic forms, to intervals. All presented material has been implemented and applied on representative examples.

==> alexis_mail_29_oct.txt <==
Salut pierre loic,
en effet il y a des erreurs (les parenthèses, le plus, les valeurs 
absolues et les errminus au lieu de errtimes)
pour alpha, suivant qu'il soit positif ou négatif, le terme devant les 
epsilon+ et epsilon- ne seront pas les mêmes à la fin du calcul

pour les définitions de < > et ↑, < > est la troncature vers le plus 
proche flottant et ↑ vers le flottant supérieur le plus proche
voilà la mise à jour des items alpha*x en pièce jointe


à propos de l'union
si on suit strictement l'algorithme écrit sur le join quadratique, ce 
n'est pas le même résultat que ce que donne le programme tiny (qui est 
sound et qui est x''= -eps2-eps11+2eps3)
le principal problème c'est qu'en zonotope normal, au moment de calculer 
le eps_new on va faire le calcul : sup [a,b] - sup [c,d] = b - d
qui sera égal à c - a ([c,d] est contenu dans [a,b] de façon symétrique 
puisque le milieu de [c,d] est le milieu de [a,b]) donc pas de problème 
comme le eps_new = [-1,1] est symétrique aussi.
Par contre, en zonotope quadratique, on peut avoir un [c,d] dans le 
[a,b] de façon non symétrique (à cause du eps11  et du eps+) et donc il 
y a plusieurs méthodes :

- soit prendre le max(b-d,c-a) au lieu de b-d pour que l'union soit 
sound mais la projection sera pas exacte (ça dépassera vers la gauche 
dans l'exemple).
x" = - 0.5 - eps2 - eps11 + max(sup [-4, 3] - sup [-2.5, 0.5], inf 
[-2.5, 0.5] - inf [-4, 3]) eps_new_x = -0.5 - eps2 -eps11 + 2.5 eps_new_x
(on prend le max entre 1.5 et 2.5, renvoyer 1.5 eps_new_x ne donnera pas 
un résultat sound)

- soit plus simplement resymétriser l'intervalle en mettant une 
constante en plus (a-c = 1.5 et d-b = 2.5, il suffit d'avoir +0.5 + 
2eps_new ce qui donne bien le résultat donné sur le dessin dans le rapport)
x" = - 0.5 - eps2 - eps11 + ToAffineForm(Gamma(Projection(x - 
(-0.5-eps2-eps11))) U Gamma(Projection(x' - (-0.5-eps2-eps11)))
      = - 0.5 - eps2 - eps11 + (0.5 + 2eps_new_x) = -eps2 - eps11 + 
2eps_new_x

la deuxième solution donne bien le bon dessin (revérifié)
cette solution avait déjà été écrite dans libhyson sur les formes 
affines. Il y a équivalence de l'algorithme avec la définition de 
l'union de goubault pour l'affine, mais finalement pas pour le 
quadratique. Donc la définition de l'union quadratique est fausse pour 
trouver la constante et le eps_new mais en introduisant la resymétrie il 
n'y a plus de problème.


sinon s'il y a des questions ou des erreurs je suis disponible
le mail n7 va être supprimé et sera remplacé par un mail permanent : 
alexis.werey@alumni.enseeiht.fr
bonne chance pour l'article

alexis

Le 23/10/2014 19:16, Pierre-Loïc Garoche a écrit :
> Salut alexis,
>
> on reprend ton boulot pour envoyer a NFM 2015.
>
> Pour la correction flottante, je ne comprends pas pourquoi, dans ton rapport, tu as un calcul different pour alpha x avec alpha positif et negatif. Il me semble qu'il manque un plus, les valeurs absolues ne sont pas bien fermées, et le second terme de ton max est etrange.
>
> Est-ce que tu pourrais m'expliquer?
>
> merci
>
> pl
>



==> alexis_mail_29_oct_alpha_x.txt <==
\item $\alpha x = \ <\alpha x_0> + 
\sum\limits_{i=0}^{n} <\alpha x_i> + 
\sum\limits_{i=1}^{n} \sum\limits_{j=1}^{n} <\alpha x_{ij}> \epsilon_{ij} + 
(<\alpha x_{\pm}>
 + max(|\upharpoonright \sum\limits_{i=1}^{n} errtimes_i + \sum\limits_{i=1}^{n} \sum\limits_{j=1}^{n} errtimes_{ij} + errtimes_{\pm} + errtimes_- + errtimes_+|,|- \upharpoonright \sum\limits_{i=0}^{n} - errtimes_i + \sum\limits_{i=1}^{n} \sum\limits_{j=1}^{n} -errtimes_{ij} - errtimes_{\pm} - errtimes_- - errtimes_+|) \epsilon_{\pm} + <\alpha x_-> \epsilon_{-} + <\alpha x_+> \epsilon_{+} $ (if $ \alpha \geq 0 $)

\item $\alpha x = \ <\alpha x_0> + 
\sum\limits_{i=0}^{n} <\alpha x_i> + 
\sum\limits_{i=1}^{n} \sum\limits_{j=1}^{n} <\alpha x_{ij}> \epsilon_{ij} + 
(<- \alpha x_{\pm}>
 + max(|\upharpoonright \sum\limits_{i=1}^{n} errtimes_i + \sum\limits_{i=1}^{n} \sum\limits_{j=1}^{n} errtimes_{ij} + errtimes_{\pm} + errtimes_- + errtimes_+|,|- \upharpoonright \sum\limits_{i=0}^{n} - errtimes_i + \sum\limits_{i=1}^{n} \sum\limits_{j=1}^{n} -errtimes_{ij} - errtimes_{\pm} - errtimes_- - errtimes_+|) \epsilon_{\pm} + <-\alpha x_+> \epsilon_{-} + <- \alpha x_-> \epsilon_{+} $ (if $ \alpha < 0 $)

==> bench_plot_time.tikz <==

\begin{tikzpicture}
    \begin{axis}[
        xlabel=\# Iterations,
        ylabel=Time (ms)
    ]

\addplot plot coordinates {
% quad

(3, 25)
(4, 26)
(5, 29)
(6, 40)
(7, 40)
(8, 42)
(9, 44)
(10,47)
(11, 49)
(12, 52)
(13, 57)
(14, 60)
(15, 60)
(16, 67)
(17, 70)

};


\addplot plot coordinates {
%T1P

(3, 95)
(4, 105)
(5, 148)
(6, 166)
(7, 216)
(8, 239)
(9, 332)
(10, 356)
(11, 450)
(12, 506)
(13, 545)
};

\addplot plot coordinates {
%affine

(3, 23)
(4, 25)
(5, 26)
(6, 33)
(7, 34)
(8, 35)
(9, 40)
(10, 41)
(11, 46)
(12, 51)
};

\addplot plot coordinates {
% Interval
(3, 19)
(4, 19)
(5, 21)
(6, 23)
(7, 26)
(8, 34)
(9, 39)
};

\legend{Quadratic\\T1P\\Affine\\Interval\\}

    \end{axis}
\end{tikzpicture}




% 3	0.072841477	0.072852355	0.072857488	0.073357264
% 4	0.064154726	0.064712671	0.064824529	0.072581425
% 5	0.032996193	0.038600381	0.041115213	0.117317405
% 6	0.035451566	0.051518563	0.058064974	0.390339893
% 7	0.044379099	0.065952199	0.08031339	2.576677546
% 8	0.055090995	0.085529058	0.120042281	3017.31624606
% 9	0.068010684	0.118476298	0.22590965	
% 10	0.084598091	0.192855982	0.808751533	
% 11	0.107894926	0.469935974	28.640725721	
% 12	0.144692535	3.696675065	100000	
% 13	0.2118602	13562.14174997		
% 14	0.360247677			
% 15	0.644232275			
% 16	4.611814015			
% 17	5159.62861603			

